On Power Allocation for Distributed Detection with Correlated Observations and Linear Fusion

We consider a binary hypothesis testing problem in an inhomogeneous wireless sensor network, where a fusion center (FC) makes a global decision on the underlying hypothesis. We assume sensors observations are correlated Gaussian and sensors are unaware of this correlation when making decisions. Sensors send their modulated decisions over fading channels, subject to individual and/or total transmit power constraints. For parallel-access channel (PAC) and multiple-access channel (MAC) models, we derive modified deflection coefficient (MDC) of the test statistic at the FC with coherent reception.We propose a transmit power allocation scheme, which maximizes MDC of the test statistic, under three different sets of transmit power constraints: total power constraint, individual and total power constraints, individual power constraints only. When analytical solutions to our constrained optimization problems are elusive, we discuss how these problems can be converted to convex ones. We study how correlation among sensors observations, reliability of local decisions, communication channel model and channel qualities and transmit power constraints affect the reliability of the global decision and power allocation of inhomogeneous sensors.

==> Refer.bib.txt <==
@ARTICLE{Sadegi_lowerbound,
author={Lamahewa, Tharaka A. and Sadeghi, Parastoo and Zhou, Xiangyun},
journal={IEEE Trans. Wireless Commun.},
title={On Lower Bounding the Information Capacity of Amplify and Forward Wireless Relay Channels with Channel Estimation Errors},
year={2011},
month={July },
volume={10},
number={7},
pages={2075 -2079},
}


%first model
@ARTICLE{Kyritsi02,
author={Kyritsi, P. and Valenzuela, R.A. and Cox, D.C.},
journal={IEEE Commun. Lett.},
title={Channel and capacity estimation errors},
year={2002},
month={December},
volume={6},
number={12},
pages={ 517 - 519}
}

@INPROCEEDINGS{Klein_Gallager,
author={Klein, T.E. and Gallager, R.G.},
booktitle={IEEE Int. Symp. Inf. Theory},
title={Power control for the additive white Gaussian noise channel under channel estimation errors},
year={2001},
month={June},
pages={304}
}

@article{Seyfi2010,
  title={On the performance of selection cooperation with outdated CSI and channel estimation errors},
  author={M. Seyfi, S. Muhaidat and J. Liang},
  journal={IEEE Trans. Wireless Commun.},
  volume={6},
  number={6},
  pages={2348--2356},
  year={2007}
}

@INPROCEEDINGS{Sadeghi_ICCS08,
author={X.Y. Zhou and Lamahewa, T.A. and Sadeghi, P. and Durrani, S.},
booktitle={Proc. IEEE Singapore Int. Conf. Commun. Systems},
title={Capacity of MIMO systems: Impact of spatial correlation with channel estimation errors},
year={2008},
month={November},
pages={817 -822}
}

@INPROCEEDINGS{Soysal2010,
author={Soysal, A.},
booktitle={Proc. IEEE Int. Symp. Personal Indoor and Mobile Radio Commun.},
title={Tightness of capacity bounds in correlated MIMO systems with channel estimation error},
year={2010},
month={September},
pages={667 -671}
}

@ARTICLE{Baltersee2001,
author={Baltersee, J. and Fock, G. and Meyr, H.},
journal={IEEE J. Sel. Areas},
title={Achievable rate of MIMO channels with data-aided channel estimation and perfect interleaving},
year={2001},
month={December},
volume={19},
number={12},
pages={2358 -2368}
}

@INPROCEEDINGS{Gao2009,
author={Bin Jiang and Feifei Gao and Xiqi Gao and Nallanathan, A.},
booktitle={Proc. IEEE Int. Conf. on Commun.},
title={Channel Estimation for Amplify-and-Forward Two-Way Relay Network with Power Allocation},
year={2009},
month={June},
pages={1 -5}
}
%================================================================================================

@article{vosoughi2006crb,
  title={Everything you always wanted to know about training: guidelines derived using the affine precoding framework and the {C}{R}{B} },
  author={A. Vosoughi and A. Scaglione},
  journal={IEEE Trans. Signal Process.},
  volume={54},
  number={3},
  pages={940 - 954},
  year={2006}
}

%-------------------------------------------------------
@book{cover1991eit,
  title={{Elements of information theory}},
  author={Cover, T.M. and Thomas, J.A.},
  year={1991},
  publisher={Wiley New York}
}

@article{laneman2004cdw,
  title={{Cooperative diversity in wireless networks: efficient protocols and outage behavior}},
  author={J. N. Laneman and D. N. C. Tse and G. W. Wornell},
  journal={IEEE Trans. Inf. Theory},
  volume={50},
  number={12},
  pages={3062--3080},
  year={2004}
}
@article{tong2004paw,
  title={{Pilot-assisted wireless transmissions: general model, design criteria, and signal processing}},
  author={Tong, L. and Sadler, BM and Dong, M.},
  journal={IEEE Signal Process. Mag.},
  volume={21},
  number={6},
  pages={12--25},
  year={2004}
}

@article{patel2007cea,
  title={{Channel estimation for amplify and forward relay based cooperation diversity systems}},
  author={C. S. Patel and G. L. Stuber},
  journal={IEEE Trans. Wireless Commun.},
  volume={6},
  number={6},
  pages={2348--2356},
  year={2007}
}
%@book{kay1993fss,
%  title={{Fundamentals of statistical signal processing}},
%  author={S. M. Kay},
%  year={1993},
%  publisher={PTR Prentice-Hall Englewood Cliffs, NJ}
%}
@book{kay1993fundamentals,
  title={{Fundamentals of statistical signal processing: estimation theory}},
  author={Kay, S.M.},
  year={1993},
  publisher={Prentice Hall}
}
@article{hassibi2003mtn,
  title={{How much training is needed in multiple-antenna wireless links?}},
  author={B. Hassibi and B. M. Hochwald},
  journal={IEEE Trans. Inf. Theory},
  volume={49},
  number={4},
  pages={951--963},
  year={2003}
}

@article{vosoughi2006ere,
  title={{On the effect of receiver estimation error upon channel mutual information}},
  author={A. Vosoughi and A. Scaglione},
  journal={IEEE Trans. Signal Process.},
  volume={54},
  number={2},
  pages={459--472},
  year={2006}
}
%
%@article{cui2007otd,
%  title={{Optimal training design for channel estimation in amplify and forward relay networks}},
%  author={T. Cui and F. Gao and A. Nallanathan},
%  journal={IEEE Global Telecommunications Conference},
%  pages={4015--4019},
%  year={2007}
%}
@article{kramer2005csa,
  title={{Cooperative Strategies and Capacity Theorems for Relay Networks}},
  author={G. Kramer and M. Gastpar and P. Gupta},
  journal={IEEE Trans. Inf. Theory},
  volume={51},
  number={9},
  pages={3037--3063},
  year={2005}
}
@article{ma2003otb,
  title={{Optimal training for block transmissions over doubly selective wireless fading channels}},
  author={X. Ma and G. B. Giannakis and S. Ohno},
  journal={IEEE Trans. Signal Process.},
  volume={51},
  number={5},
  pages={1351--1366},
  year={2003}
}
@article{medard2000euc,
  title={{The effect upon channel capacity in wireless communications of perfect and imperfect knowledge of the channel}},
  author={M. Medard},
  journal={IEEE Trans. Inf. Theory},
  volume={46},
  number={3},
  pages={933--946},
  year={2000}
}
@book{normaldistribution,
  title={{Handbook of normal distribution}},
  author={J. K. Patel and C. B. Read},
  year={1996},
  publisher={CRC second Edition}
}

@book{grossman:mcl,
  title={{Multivariable calculus, linear algebra, and differential equations}},
  author={Grossman, S.I.},
  publisher={Saunders College Pub.}
}
@book{stewart1999mc,
  title={{Multivariable Calculus}},
  author={Stewart, J.},
  year={1999},
  publisher={Brooks/Cole Pacific Grove, CA}
}
@article{nosratinia2004ccw,
  title={{Cooperative communication in wireless networks}},
  author={Nosratinia, A. and Hunter, TE and Hedayat, A.},
  journal={IEEE Commun. Mag.},
  volume={42},
  number={10},
  pages={74--80},
  year={2004}
}
@article{gao2008cea,
  title={{On channel estimation and optimal training design for amplify and forward relay networks}},
  author={Gao, F. and Cui, T. and Nallanathan, A.},
  journal={IEEE Trans. Wireless Commun.},
  volume={7},
  number={5  Part 2},
  pages={1907--1916},
  year={2008}
}
@article{jia2011transmission,
  title={{Transmission resource allocation for training based amplify-and-forward relay systems}},
  author={Jia, Y. and Vosoughi, A.},
  journal={IEEE Trans. Wireless Commun.},
  volume={10},
  number={2},
  pages={450--455},
  year={2011},
}


@article{zhang2008ara,
  title={{Achievable rates and optimal resource allocation for imperfectly-known fading relay channels}},
  author={Zhang, J. and Gursoy, M.C.},
  journal={Arxiv preprint arXiv:0803.1992},
  year={2008}
}
@book{ware2003,
  title={{Three studies in numerical methods for statistical approximations.}},
  author={R.Ware},
  year={2003},
  publisher={Ph.D. dissertationa, University of Canterbury}
}
@book{kreyszig1993aem,
  title={{Advanced engineering mathematics}},
  author={Kreyszig, E. and Kreyszig, E.},
  year={1993},
  publisher={Wiley New York}
}
@article{sendonaris2003ucd1,
  title={{User cooperation diversity: Parts I and II}},
  author={Sendonaris, A. and Erkip, E. and Aazhang, B},
  journal={IEEE Trans. Commun.},
  volume={51},
  number={11},
  pages={1927--1948},
  year={2003}
}
@article{ochiai2006vrt,
  title={{Variable-rate two-phase collaborative communication protocols for wireless networks}},
  author={Ochiai, H. and Mitran, P. and Tarokh, V.},
  journal={IEEE Trans. Inf. Theory},
  volume={52},
  number={9},
  pages={4299--4313},
  year={2006}
}
@article{yoo2006cap,
  title={{Capacity and power allocation for fading MIMO channels with channel estimation error}},
  author={Yoo, T. and Goldsmith, A.},
  journal={IEEE Trans. Inf. Theory},
  volume={52},
  number={5},
  pages={2203--2214},
  year={2006}
}
@article{baltersee2001arm,
  title={{Achievable rate of MIMO channels with data-aided channel estimation and perfect interleaving}},
  author={Baltersee, J. and Fock, G. and Meyr, H.},
  journal={IEEE J. Sel. Areas Commun.},
  volume={19},
  number={12},
  pages={2358--2368},
  year={2001},
  publisher={Institute of Electrical and Electronics Engineers, Inc, 445 Hoes Ln, Piscataway, NJ, 08854-1331, USA,}
}
@book{rappaport2002wireless,
  title={{Wireless communications}},
  author={Rappaport, T.S.},
  year={2002},
  publisher={Prentice Hall PTR New Jersey}
}
@article{ma2003optimal,
  title={{Optimal training for block transmissions over doubly selective wireless fading channels}},
  author={Ma, X. and Giannakis, GB and Ohno, S.},
  journal={IEEE Trans. Signal Process.},
  volume={51},
  number={5},
  pages={1351--1366},
  year={2003}
}
@book{cover2006elements,
  title={{Elements of information theory}},
  author={Cover, T.M. and Thomas, J.A.},
  year={2006},
  publisher={Wiley-Interscience}
}
@article{scaglione2002optimal,
  title={{Optimal designs for space-time linear precoders and decoders}},
  author={Scaglione, A. and Stoica, P. and Barbarossa, S. and Giannakis, GB and Sampath, H.},
  journal={IEEE Trans. Signal Process.},
  volume={50},
  number={5},
  pages={1051--1064},
  year={2002}
}
@article{scaglione1999filterbank,
  title={{Filterbank transceivers optimizing information rate in block transmissions over dispersive channels}},
  author={Scaglione, A. and Barbarossa, S. and Giannakis, GB},
  journal={IEEE Trans. Inf. Theory},
  volume={45},
  number={3},
  pages={1019--1032},
  year={1999}
}
@article{wang2006achievable,
  title={{Achievable rates and scaling laws of power-constrained wireless sensory relay networks}},
  author={Wang, B. and Zhang, J. and Zheng, L.},
  journal={IEEE Trans. Inf. Theory},
  volume={52},
  number={9},
  pages={4084--4104},
  year={2006}
}
@article{lapidoth2002fading,
  title={{Fading channels: how perfect need perfect side information be?}},
  author={Lapidoth, A. and Shamai, S.},
  journal={IEEE Trans. Inf. Theory},
  volume={48},
  number={5},
  pages={1118--1134},
  year={2002}
}
@article{söderström1993system,
  title={{System identification}},
  author={Soderstrom, T. and Stoica, P. and Johansson, R.},
  journal={Journal of Dynamic Systems, Measurement, and Control},
  volume={115},
  pages={739},
  year={1993}
}
@book{strang2006linear,
  title={{Linear algebra and its applications}},
  author={Strang, G.},
  year={2006},
  publisher={Brooks/Cole Pub Co}
}
@book{kramer2008topics,
  title={{Topics in multi-user information theory}},
  author={Kramer, G.},
  year={2008},
  publisher={Now Pub}
}
@phdthesis{van1969transmission,
  title={{Transmission of information in a T-terminal discrete memoryless channel.}},
  author={Van der Meulen, E.C.},
  year={1969},
  school={University of California at Berkeley.}
}
@book{kailath2000linear,
  title={{Linear estimation}},
  author={Kailath, T. and Sayed, A.H. and Hassibi, B.},
  year={2000},
  publisher={Prentice Hall NJ:}
}
@article{rankov2007spectral,
  title={{Spectral efficient protocols for half-duplex fading relay channels}},
  author={Rankov, B. and Wittneben, A.},
  journal={IEEE J. Sel. Areas Commun.},
  volume={25},
  number={2},
  pages={379--389},
  year={2007}
}
@conference{shannon1961two,
  title={{Two-way communication channels}},
  author={Shannon, C.E.},
  booktitle={Proc. 4th Berkeley Symp. Math. Stat. Prob},
  pages={351--384},
  year={1961}
}
@book{boyd2004convex,
  title={{Convex optimization}},
  author={Boyd, S.P. and Vandenberghe, L.},
  year={2004},
  publisher={Cambridge university press}
}
@article{gao2009optimal,
  title={{Optimal channel estimation and training design for two-way relay networks}},
  author={Gao, F. and Zhang, R. and Liang, Y.C.},
  journal={IEEE Trans. Commun.},
  pages={3024--3033},
  year={2009}
}
@conference{zhao2008self,
  title={{Self-interference aided channel estimation in two-way relaying systems}},
  author={Zhao, J. and Kuhn, M. and Wittneben, A. and Bauch, G.},
  booktitle={Proc. IEEE Global Tele. Conf.},
  pages={1--6},
  year={2008}
}
@conference{katti2007embracing,
  title={{Embracing wireless interference: Analog network coding}},
  author={Katti, S. and Gollakota, S. and Katabi, D.},
  booktitle={Proc. ACM conf. on Applications, technologies, architectures, and protocols for computer communications},
  pages={408},
  year={2007},
  }
@article{kim2008performance,
  title={{Performance bounds for bidirectional coded cooperation protocols}},
  author={Kim, S.J. and Mitran, P. and Tarokh, V.},
  journal={IEEE Trans. Inf. Theory},
  volume={54},
  number={11},
  pages={5235--5241},
  year={2008}
}
@article{katti2008xors,
  title={{XORs in the air: practical wireless network coding}},
  author={Katti, S. and Rahul, H. and Hu, W. and Katabi, D. and M{\'e}dard, M. and Crowcroft, J.},
  journal={IEEE/ACM Trans. Netw.},
  volume={16},
  number={3},
  pages={497--510},
  year={2008},
  publisher={IEEE Press}
}
@techreport{koh2006gpposy,
  title={{gpposy: A matlab solver for geometric programs in posynomial form}},
  author={Koh, K. and Kim, S. and Mutapcic, A. and Boyd, S.},
  year={2006},
  institution={Citeseer}
}
@article{kim2008achievable,
  title={{Achievable rate regions for bi-directional relaying}},
  author={Kim, S.J. and Devroye, N. and Mitran, P. and Tarokh, V.},
  journal={Arxiv preprint arXiv:0808.0954},
  year={2008}
}
@conference{avestimehr2008approximate,
  title={{Approximate capacity of the two-way relay channel: A deterministic approach}},
  author={Avestimehr, A.S. and Sezgin, A. and Tse, D.N.C.},
  booktitle={Proc. Allerton Conf. on Commun., Control, and Computing},
  pages={1582--1589},
  year={2008}
}
@conference{yupeng2008training,
  title={{Training design for information rate maximization over amplify and forward relay channels}},
  author={Jia, Y. P. and Vosoughi, A.},
  booktitle={Proc. Asilomar Conf. on Signals, Systems and Computers},
  pages={1448--1452 },
  year={2008}
}

@article{behbahani2008optimizations,
  title={{Optimizations of a MIMO relay network}},
  author={Behbahani, AS and Merched, R. and Eltawil, AM},
  journal={IEEE Trans. Signal Process.},
  volume={58},
  number={10},
  pages={5062--5073},
  year={2008}
}

@article{havary2010optimal,
  title={{Optimal distributed beamforming for two-way relay networks}},
  author={Havary-Nassab, V. and Shahbazpanahi, S. and Grami, A.},
  journal={IEEE Trans. Signal Process.},
  volume={58},
  number={3},
  pages={1238--1250},
  year={2010},
}
@conference{Shahbazpanahi2010ICASSP,
  title={{Achievable rate region and sum-rate maximization for network beamforming for bi-directional relay networks}},
  author={Shahbazpanahi, S. and Dong, D.},
  booktitle={Proc. Int. Conf. Acoust., Speech, and Signal Process.},
  pages={2510--2513},
  year={2010}
}
@article{dong2002optimal,
  title={{Optimal design and placement of pilot symbols for channel estimation}},
  author={Dong, M. and Tong, L.},
  journal={IEEE Trans. Signal Process.},
  volume={50},
  number={12},
  pages={3055--3069},
  year={2002}
}
@book{verdu1998multiuser,
  title={{Multiuser detection}},
  author={Verdu, S.},
  year={1998},
  publisher={Cambridge Univ Pr}
}
@article{chen2010power,
  title={{Power allocation for F/TDMA multiuser two-way relay networks}},
  author={Chen, M. and Yener, A.},
  journal={IEEE Trans. Wireless Commun.},
  volume={9},
  number={2},
  pages={546--551},
  year={2010},
  publisher={IEEE Press}
}
@book{bazaraa2006nonlinear,
  title={{Nonlinear programming: theory and algorithms}},
  author={Bazaraa, MS and Sherali, H.D. and Shetty, CM},
  year={2006},
  publisher={Wiley-Interscience}
}
@book{van1968detection,
  title={{Detection, estimation, and modulation theory, Part I}},
  author={Van Trees, H.L.},
  year={1968},
  publisher={New York: Wiley}
}
@book{n2007table,
  title={{Table of integrals, series and products}},
  author={Gradshte{\u\i}n, I.S. and Ryzhik, I.M. and Jeffrey, A. and Zwillinger, D.},
  year={2007},
  publisher={Academic press}
}


@article{gao2009optimal,
  title={{Optimal channel estimation and training design for two-way relay networks}},
  author={Gao, F. and Zhang, R. and Liang, Y.C.},
  journal={IEEE Trans. Commun.},
  volume={57},
  number={10},
  pages={3024--3033},
  year={2009},
}
@conference{shahbazpanahi2010achievable,
  title={{Achievable rate region and sum-rate maximization for network beamforming for bi-directional relay networks}},
  author={Shahbazpanahi, S. and Dong, M.},
  booktitle={Proc. IEEE Int. Conf. Acoust. Speech and Signal Process.},
  pages={2510--2513},
  year={2010},
}
@conference{jia2010two,
  title={{Two-way relaying for energy constrained systems: Joint transmit power optimization}},
  author={Jia, Y. and Vosoughi, A.},
  booktitle={Proc. IEEE Int. Conf. Acoust. Speech and Signal Process.},
  pages={3026--3029},
  year={2010},
}
%@conference{jia2010spawc,
%  title={{Impact of channel estimation error upon sum-rate in amplify-and-forward two-way relaying systems}},
%  author={Jia, Y. and Vosoughi, A.},
%  Pages={1--5},
%  booktitle={Proc. IEEE Int. Workshop Signal Process. Advances in Wireless Commun.},
%  year={2010},
%}

@article{zeng2010design,
  title={{On Design of Distributed Beamforming for Two-Way Relay Networks}},
  author={Zeng, M. and Zhang, R. and Cui, S.},
  journal={Arxiv preprint arXiv:1005.1711},
  year={2010}
}

@article{pham2009design,
  title={{On the design of optimal training sequence for bi-directional relay networks}},
  author={Pham, TH and Liang, YC and Nallanathan, A. and Krishna, GH},
  journal={IEEE Signal Process. Lett.},
  volume={16},
  pages={200--203},
  year={2009}
}
@conference{panah2010sum,
  title={{Sum-rate of MIMO two-way relaying with imperfect CSI}},
  author={Panah, A.Y. and Heath, R.W.},
  booktitle={Proc. IEEE Int. Conf. Acoust. Speech and Signal Process.},
  pages={3418--3421},
  year={2010},
}
%@article{hassibi2003much,
%  title={{How much training is needed in multiple-antenna wireless links?}},
%  author={Hassibi, B. and Hochwald, B.M.},
%  journal={IEEE Trans. Inf. Theory},
%  volume={49},
%  number={4},
%  pages={951--963},
%  year={2003},
%}



@book{boyd2004convex,
  title={{Convex optimization}},
  author={Boyd, S.P. and Vandenberghe, L.},
  year={2004},
  publisher={Cambridge Univ Pr}
}
@article{vosoughi2006effect,
  title={{On the effect of receiver estimation error upon channel mutual information}},
  author={Vosoughi, A. and Scaglione, A.},
  journal={IEEE Trans. Signal Process.},
  volume={54},
  number={2},
  pages={459--472},
  year={2006},
}
@book{kailath2000linear,
  title={{Linear estimation}},
  author={Kailath, T. and Sayed, A.H. and Hassibi, B.},
  year={2000},
  publisher={Prentice Hall Upper Saddle River, NJ}
}
@article{han2009performance,
  title={{Performance bounds for two-way amplify-and-forward relaying}},
  author={Han, Y. and Ting, S.H. and Ho, C.K. and Chin, W.H.},
  journal={IEEE Trans. Wireless Commun.},
  volume={8},
  number={1},
  pages={432--439},
  issn={1536-1276},
  year={2009},
  publisher={IEEE}
}
@article{berger2009recent,
  title={{Recent advances in amplify-and-forward two-hop relaying}},
  author={Berger, S. and Kuhn, M. and Wittneben, A. and Unger, T. and Klein, A.},
  journal={IEEE Commun. Mag.},
  volume={47},
  number={7},
  pages={50--56},
  issn={0163-6804},
  year={2009},
  publisher={IEEE}
}
@article{liang2010optimal,
  title={{Optimal training sequences for channel estimation in bi-directional relay networks with multiple antennas}},
  author={Liang, Y.C. and Nallanathan, A. and Garg, HK},
  journal={IEEE Trans. Commun.},
  volume={58},
  number={2},
  pages={474--479},
  issn={0090-6778},
  year={2010},
}
@article{gao2009channel,
  title={{Channel estimation for OFDM modulated two-way relay networks}},
  author={Gao, F. and Zhang, R. and Liang, Y.C.},
  journal={IEEE Trans. Signal Process.},
  volume={57},
  number={11},
  pages={4443--4455},
  issn={1053-587X},
  year={2009},
}
@conference{panah2010sum,
  title={{Sum-rate of MIMO two-way relaying with imperfect CSI}},
  author={Panah, A.Y. and Heath, R.W.},
  booktitle={Proc. Int. Conf. Acoust., Speech, and Signal Process.},
  pages={3418--3421},
  issn={1520-6149},
  year={2010},
}
@article{joung2010multiuser,
  title={{Multiuser two-way amplify-and-forward relay processing and power control methods for beamforming systems}},
  author={Joung, J. and Sayed, A.H.},
  journal={IEEE Trans. Signal Process.},
  volume={58},
  number={3},
  pages={1833--1846},
  issn={1053-587X},
  year={2010},
}
@article{jitvanichphaibool2009optimal,
  title={{Optimal resource allocation for two-way relay-assisted OFDMA}},
  author={Jitvanichphaibool, K. and Zhang, R. and Liang, Y.C.},
  journal={IEEE Trans. Veh. Technol.},
  volume={58},
  number={7},
  pages={3311--3321},
  issn={0018-9545},
  year={2009},
}
@article{chen2010power,
  title={{Power allocation for F/TDMA multiuser two-way relay networks}},
  author={Chen, M. and Yener, A.},
  journal={IEEE Trans. Wireless Commun.},
  volume={9},
  number={2},
  pages={546--551},
  issn={1536-1276},
  year={2010},
}
@article{hasna2004performance,
  title={{A performance study of dual-hop transmissions with fixed gain relays}},
  author={Hasna, M.O. and Alouini, M.S.},
  journal={IEEE Trans. Wireless Commun.},
  volume={3},
  number={6},
  pages={1963--1968},
  issn={1536-1276},
  year={2004},
}
@article{ribeiro2005symbol,
  title={{Symbol error probabilities for general cooperative links}},
  author={Ribeiro, A. and Cai, X. and Giannakis, G.B.},
  journal={IEEE Trans. Wireless Commun.},
  volume={4},
  number={3},
  pages={1264--1273},
  issn={1536-1276},
  year={2005},
}
@book{liu2009cooperative,
  title={{Cooperative communications and networking}},
  author={Liu, K.J.R. and Sadek, A.K. and Su, W. and Kwasinski, A.},
  isbn={0521895138},
  year={2009},
  publisher={Cambridge University Press}
}
@conference{wu2009performance,
  title={{Performance analysis of cooperative communication systems with imperfect channel estimation}},
  author={Wu, Y. and Patzold, M.},
  booktitle={Proc. Int. Conf. Commun.},
  pages={1--6},
  issn={1938-1883},
  year={2009},
}
@article{gedik2009impact,
  title={{Impact of imperfect channel estimation on the performance of amplify-and-forward relaying}},
  author={Gedik, B. and Uysal, M.},
  journal={IEEE Trans. Wireless Commun.},
  volume={8},
  number={3},
  pages={1468--1479},
  issn={1536-1276},
  year={2009},
}
@article{jiaTWC2-2010,
  title={{How does channel estimation affect average sum-rate in two-way amply-and-forward relay networks?}},
  author={Jia, Y. and Vosoughi, A.},
  journal={IEEE Trans. Wireless Commun., submitted for publication},
  year={Dec. 2010},
}
@article{havil2005gamma,
  title={{Gamma: exploring Euler's constant}},
  author={Havil, J. and Alexanderson, G.L.},
  journal={The Mathematical Intelligencer},
  volume={27},
  number={1},
  pages={86--88},
  issn={0343-6993},
  year={2005},
  publisher={Springer}
}
@book{abramowitz1964handbook,
  title={{Handbook of mathematical functions with formulas, graphs, and mathematical tables}},
  author={Abramowitz, M. and Stegun, I.A.},
  isbn={0486612724},
  year={1964},
  publisher={Dover publications}
}
@book{simon2005digital,
  title={{Digital communication over fading channels}},
  author={Simon, M.K. and Alouini, M.S.},
  isbn={0471649538},
  year={2005},
  publisher={Wiley-IEEE Press}
}
@book{simon2006probability,
  title={{Probability distributions involving Gaussian random variables: a handbook for engineers and scientists}},
  author={Simon, M.K.},
  year={2006},
  publisher={Springer Netherlands}
}
@article{louie2010practical,
  title={{Practical physical layer network coding for two-way relay channels: performance analysis and comparison}},
  author={Louie, R.H.Y. and Li, Y. and Vucetic, B.},
  journal={IEEE Trans. Wireless Commun.},
  volume={9},
  number={2},
  pages={764--777},
  year={2010},
}
%@article{gao2008channel,
%  title={{On channel estimation and optimal training design for amplify and forward relay networks}},
%  author={Gao, F. and Cui, T. and Nallanathan, A.},
%  journal={IEEE Trans. Wireless Commun.},
%  volume={7},
%  number={5},
%  pages={1907--1916},
%  year={2008},
%}
@article{gao2008DFoptimal,
  title={{Optimal training design for channel estimation in decode-and-forward relay networks with individual and total power constraints}},
  author={Gao, F. and Cui, T. and Nallanathan, A.},
  journal={IEEE Trans. Signal Process.},
  volume={56},
  number={12},
  pages={5937--5949},
  year={2008},
}
@article{li2009adaptive,
  title={{Adaptive two-way relaying and outage analysis}},
  author={Li, Q. and Ting, S. and Pandharipande, A. and Han, Y.},
  journal={IEEE Trans. Wireless Commun.},
  volume={8},
  number={6},
  pages={3288--3299},
  year={2009},
}
@conference{zhang2009adaptive,
  title={{Adaptive power allocation in two-way amplify-and-forward relay networks}},
  author={Zhang, X.J. and Gong, Y.},
  booktitle={Proc. IEEE Int. Conf. Commun.},
  pages={1--5},
  issn={1938-1883},
  year={2009},
}
@article{guo2011symbol,
  title={{Symbol error probability of two-way amplify-and-forward relaying}},
  author={Guo, H. and Ge, J. and Ding, H.},
  journal={IEEE Commun. Lett.},
  volume={15},
  number={1},
  pages={22--24},
  year={2011},
}
@article{guo2010outage,
  title={{Outage probability of two-way opportunistic amplify-and-forward relaying}},
  author={Guo, H. and Ge, JH},
  journal={Electronics Letters},
  volume={46},
  number={13},
  pages={918--919},
  year={2010},
}
@article{Yang2011nakagamim,
  title={{Exact performance of two-way AF relaying in Nakagami-m fading environment}},
  author={Yang, J. and Fan, P. and Duong T. and Lei, X.; },
  journal={IEEE Trans. Wireless Commun.},
  volume={10},
  number={3},
  pages={980--987},
  year={2011},
}
@article{nabar2004fading,
  title={{Fading relay channels: Performance limits and space-time signal design}},
  author={Nabar, R.U. and Bolcskei, H. and Kneubuhler, F.W.},
  journal={IEEE J. Sel. Areas Commun.},
  volume={22},
  number={6},
  pages={1099--1109},
  year={2004},
}
@article{yang2010outage,
  title={{Outage probability of multiuser relay networks in nakagami-m fading channels}},
  author={Yang, N. and Elkashlan, M. and Yuan, J.},
  journal={IEEE Trans. Veh. Technol.},
  volume={59},
  number={5},
  pages={2120--2132},
  year={2010},
}
@conference{seyfi2010outage,
  title={{Outage Probability of Selection Cooperation with Channel Estimation Errors}},
  author={Seyfi, M. and Muhaidat, S. and Liang, J.},
  booktitle={Proc. IEEE 71st Veh. Technol. Conf. - Spring},
  pages={1--5},
  year={2010},
}
@article{wu2009parameter,
  title={{Parameter 0ptimization for amplify-and-forward relaying systems with pilot symbol assisted modulation scheme}},
  author={Wu, Y. and Patzod, M.},
  journal={Wireless Sensor Network},
  pages={15--21},
  year={2009}
}
@conference{talha2007statistical,
  title={{On the statistical properties of double Rice channels}},
  author={Talha, B. and Patzold, M.},
  booktitle={Proc. 10th Int. Symp. Wireless Personal Multimedia Commun.},
  pages={517--522},
  year={2007}
}
@article{bletsas2007cooperative,
  title={{Cooperative communications with outage-optimal opportunistic relaying}},
  author={Bletsas, A. and Shin, H. and Win, M.Z.},
  journal={IEEE Trans. Wireless Commun.},
  volume={6},
  number={9},
  pages={3450--3460},
  year={2007},
}
@article{tabataba2011outage,
  title={{Outage probability and power allocation of amplify and forward relaying with channel estimation errors}},
  author={Tabataba, F.S. and Sadeghi, P. and Pakravan, M.R.},
  journal={IEEE Trans. Wireless Commun.},
  volume={10},
  number={1},
  pages={124--134},
  year={2011},
}
@article{popovski2007wireless,
  title={{Wireless network coding by amplify-and-forward for bi-directional traffic flows}},
  author={Popovski, P. and Yomo, H.},
  journal={IEEE Commun. Lett.},
  volume={11},
  number={1},
  pages={16--18},
  year={2007},
}
@book{gallager2008,
  title={{Circularly-symmetric Gaussian random vectors}},
  author={R.G. Gallager},
  publisher={[Online] http://www.rle.mit.edu/rgallager/documents/CircSymGauss.pdf, preprint},
  year={2008}
}
@book{stüber2001principles,
  title={{Principles of mobile communication}},
  author={St{\\"u}ber, G.L.},
  isbn={0792379985},
  year={2001},
  publisher={Springer Netherlands}
}
@conference{jia2010impact,
  title={{Impact of channel estimation error upon sum-rate in amplify-and-forward two-way relaying systems}},
  author={Jia, Y. and Vosoughi, A.},
  booktitle={Proc. IEEE Int. Workshop Signal Process. Advances in Wireless Commun.},
  pages={1--5},
    year={2010},
}
@article{telatar1999capacity,
  title={{Capacity of Multi-antenna Gaussian Channels}},
  author={Telatar, E.},
  journal={European Trans. Tele.},
  volume={10},
  number={6},
  pages={585--595},
  year={1999},
}
@book{goldsmith2005wireless,
  title={{Wireless communications}},
  author={Goldsmith, A.},
  isbn={0521837162},
  year={2005},
  publisher={Cambridge Univ Pr}
}
@article{nguyen2010mitigating,
  title={{Mitigating error propagation in two-way relay channels with network coding}},
  author={Nguyen, S.L.H. and Ghrayeb, A. and Al-Habian, G. and Hasna, M.},
  journal={IEEE Trans. Wireless Commun.},
  volume={9},
  number={11},
  pages={3380--3390},
  year={2010},
}
@conference{katti2006xors,
  title={{XORs in the air: practical wireless network coding}},
  author={Katti, S. and Rahul, H. and Hu, W. and Katabi, D. and M{\'e}dard, M. and Crowcroft, J.},
  booktitle={Proc. ACM conf. Applications, technologies, architectures, and protocols for computer commun.},
  pages={243--254},
  year={2006},
}

@article{GursoyISIT2011,
  title={{An achievable rate region for imperfectly-known two-way relay fading channels}},
  author={Zhang, J. and Gursoy, M. C.},
  journal={Proc. IEEE Int. Symp. Inf. Theory (ISIT)},
  year={2011},
}
%@conference{GursoyISIT2011,
%  title={{An achievable rate region for imperfectly-known two-way relay fading channels}},
%  author={Zhang, J. and Gursoy, M. C.},
%  booktitle={ submitted to IEEE Int. Symp. Inf. Theory},
%  year={2011},
%}

